Variational Inference Aided Estimation of Time Varying Channels

One way to improve the estimation of time varying channels is to incorporate knowledge of previous observations. In this context, Dynamical VAEs (DVAEs) build a promising deep learning (DL) framework which is well suited to learn the distribution of time series data. We introduce a new DVAE architecture, called k-MemoryMarkovVAE (k-MMVAE), whose sparsity can be controlled by an additional memory parameter. Following the approach in [1] we derive a k-MMVAE aided channel estimator which takes temporal correlations of successive observations into account. The results are evaluated on simulated channels by QuaDRiGa and show that the k-MMVAE aided channel estimator clearly outperforms other machine learning (ML) aided estimators which are either memoryless or naively extended to time varying channels without major adaptions.

==> 8snaps_NMSE_results.csv <==
SNR,VAE,TraVAE,HMVAE,LS,sCov,
-5,0.71073,0.5734,0.31541,3.1542,2.2657
0,0.38176,0.32502,0.15655,0.99648,0.73455
5,0.17131,0.15298,0.07631,0.31591,0.24282
10,0.068503,0.063631,0.036673,0.09962,0.083852
20,0.0090508,0.0088201,0.0071972,0.01001,0.0097


==> 8snaps_results.csv <==
SNAPSHOTS,VAE,HMVAE,
0,0.068854,0.070456
1,0.068772,0.059303
2,0.068882,0.047631
3,0.068382,0.037412
4,0.068552,0.032575
5,0.068666,0.032481
6,0.068637,0.033624
7,0.068568,0.036569

